Experimental and observational tests of antigravity

Whereas repulsive gravity was considered as a fringe concept until the mid-1990's, the growingexperimental evidence since this epoch for repulsive gravity, in what is now called Dark Energy,for lack of a better understanding of its nature, has led to a vast literature in order to attemptto characterize this repulsive component, and notably its equation of state. In the following, Iwill show that we can use cosmology to test the hypothesis that antimatter is at the origin ofrepulsive gravity, may play the role of a Dark Energy component and, more surprisingly, maymimic the presence of Dark Matter, and justify the MOND phenomenology. More directly,three experiments, AEgIS, ALPHA-g and Gbar, are attempting to measure the action ofgravitation on cold atoms of antihydrogen at CERN in a near future. Finally, I note thatCP violation might be explained by antigravity and I briefly recall the motivations for thisassertion.

==> Chardin_Blois_abstract.txt <==
Experimental and Observational Tests of Antigravity
G. Chardin
Universite Paris Cite, CNRS, Astroparticule et Cosmologie, F-75013 Paris, France

Whereas repulsive gravity was considered as a fringe concept until the mid-1990's, the growing
experimental evidence since this epoch for repulsive gravity, in what is now called Dark Energy,
for lack of a better understanding of its nature, has led to a vast literature in order to attempt
to characterize this repulsive component, and notably its equation of state. In the following, I
will show that we can use cosmology to test the hypothesis that antimatter is at the origin of
repulsive gravity, may play the role of a Dark Energy component and, more surprisingly, may
mimic the presence of Dark Matter, and justify the MOND phenomenology. More directly,
three experiments, AEgIS, ALPHA-g and Gbar, are attempting to measure the action of
gravitation on cold atoms of antihydrogen at CERN in a near future. Finally, I note that
CP violation might be explained by antigravity and I brie
y recall the motivations for this
assertion.
